Canis Major OB1 stellar groups contents revealed by Gaia

Canis Major OB1 (CMa OB1) is a Galactic stellar association with a very intriguing star-formation scenario. There are more than two dozen known star clusters in its line of sight, but it is not clear which ones are physically associated with CMa OB1. We use a clustering code that employs 5-dimensional data from the Gaia DR2 catalogue to identify physical groups and obtain their astrometric parameters and, in addition, we use two different isochrone-fitting methods to estimate the ages of these groups. We find 15 stellar groups with distances between 570 pc and 1650 pc, including 10 previously known and 5 new open cluster candidates. Four groups, precisely the youngest ones ($<$ 20 Myr), CMa05, CMa06, CMa07 and CMa08, are confirmed to be part of CMa OB1. We find that CMa08, a new cluster candidate, may be the progenitor cluster of runaway stars. CMa06 coincides with the well-studied CMa R1 star-forming region. While CMa06 is still forming stars, due to the remaining material of the molecular cloud associated with the Sh 2-262 nebula, CMa05, CMa07 and CMa08 seem to be in more evolved stages of evolution, with no recent star-forming activity. The properties of these CMa OB1 physical groups fit well in a monolithic scenario of star formation, with a common formation mechanism, and having suffered multiple episodes of star formation. This suggests that the hierarchical model alone, which explains the populations of other parts of the same association, is not sufficient to explain its whole formation history.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
